PEPICO analysis of catalytic reactor effluents towards quantitative isomer discrimination: DME conversion over a ZSM-5 zeolite

The Methanol-To-Hydrocarbons (MTH) process involves the conversion of methanol, a C1 feedstock that can be produced from green sources, into hydrocarbons using shape-selective microporous acidic catalysts - zeolite and zeotypes \cite{olsbye2012}. This reaction yields a complex mixture of species, some of which are highly reactive and/or present in several isomeric forms, posing significant challenges for effluent analysis. Conventional gas-phase chromatography (GC) is typically employed for the analysis of reaction products in laboratory flow reactors. However, GC is not suitable for the detection of highly reactive intermediates such as ketene or formaldehyde and is not suitable for kinetic studies under well-defined low pressure conditions. Photoelectron-photoion coincidence (PEPICO) spectroscopy has emerged as a powerful analytical tool for unraveling complex compositions of catalytic effluents \cite{hemberger2020new}, but its availability is limited to a handful of facilities worldwide. Herein, PEPICO analysis of catalytic reactor effluents has been implemented at the FinEstBeAMS beamline of MAX IV Laboratory. The conversion of dimethyl ether (DME) on a zeolite catalyst (ZSM-5-MFI27) is used as a prototypical model reaction producing a wide distribution of hydrocarbon products. Since in zeolites methanol is quickly equilibrated with DME, this reaction can be used to probe vast sub-networks of the full MTH process, while eliminating or at least slowing down methanol-induced secondary reactions and catalyst deactivation. Quantitative discrimination of xylene isomers in the effluent stream is achieved by deconvoluting the coincidence photoelectron spectra.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

